Active Galactic Nuclei in polarized light

Due to the compactness active galactic nuclei (AGNs) are still unresolved with optical observations. However, structure and physical conditions of the matter in their central parts are especially important to study the processes of the matter accretion to supermassive black holes and eventually these investigations are essential to understand the galaxy evolution. Polarization contains information about the interaction of electromagnetic waves with the environment and provides information about the physical processes in the central regions of the AGNs that could not be found with the help of other optical observations. In this paper, the importance of applying polarimetry methods to the study of geometry, kinematics, and physical processes in active galactic nuclei (AGN) in polarized light is discussed. An overview of the mechanisms of polarization formation, their connection with different structures and scales are provided. Also, we overview the polarimetric investigations based on different assumptions that are done using the observations conducted in Special Astrophysical Observatory of the Russian Academy of Sciences.

==> fonts/mmathdgm/doc/fonts/mmathdgm/mmathdgm.txt <==
          The mmathdgm package
Math fonts using Minion Math together with DGMeta


File:       README
Author:     giovanni, le-tex publishing services


DESCRIPTION
===========

This package provides virtual math fonts on the basis of 
Minion Math and DGMeta(Serif)Science fonts.

Note that respective font packages for Minion Math and for
the DGMeta fonts must be installed.

Copyright:  (C) 2014 le-tex publishing services


FILES IN DISTRIBUTION
=====================

   BASE DISTRIBUTION:

      README             This file.
      Some virtual font files
      mmathdgm.sty       The file to use the font in a LaTeX document.


BASIC INSTALLATION
====================

   The package ZIP file is structered to be unzipped into
   the $TEXMFLOCAL directory of a TeXLive installation.

   After unzipping run mktexlsr.

